Constraining the recent star formation history of galaxies : an Approximate Bayesian Computation approach

[Abridged] Although galaxies are found to follow a tight relation between their star formation rate and stellar mass, they are expected to exhibit complex star formation histories (SFH), with short-term fluctuations. The goal of this pilot study is to present a method that will identify galaxies that are undergoing a strong variation of star formation activity in the last tens to hundreds Myr. In other words, the proposed method will determine whether a variation in the last few hundreds of Myr of the SFH is needed to properly model the SED rather than a smooth normal SFH. To do so, we analyze a sample of COSMOS galaxies using high signal-to-noise ratio broad band photometry. We apply Approximate Bayesian Computation, a state-of-the-art statistical method to perform model choice, associated to machine learning algorithms to provide the probability that a flexible SFH is preferred based on the observed flux density ratios of galaxies. We present the method and test it on a sample of simulated SEDs. The input information fed to the algorithm is a set of broadband UV to NIR (rest-frame) flux ratios for each galaxy. The method has an error rate of 21% in recovering the right SFH and is sensitive to SFR variations larger than 1 dex. A more traditional SED fitting method using CIGALE is tested to achieve the same goal, based on fits comparisons through Bayesian Information Criterion but the best error rate obtained is higher, 28%. We apply our new method to the COSMOS galaxies sample. The stellar mass distribution of galaxies with a strong to decisive evidence against the smooth delayed-$\tau$ SFH peaks at lower M* compared to galaxies where the smooth delayed-$\tau$ SFH is preferred. We discuss the fact that this result does not come from any bias due to our training. Finally, we argue that flexible SFHs are needed to be able to cover that largest SFR-M* parameter space possible.

==> aa-package/readme.txt <==
%                                                             readme.txt
% AA vers. 7.0, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) Springer-Verlag HD
%                                                revised by EDP Sciences
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v7.0 (January 2010)
%-----------------------------------------------------------------------

- The 2010 update is now compatible with the new version of the Natbib 
package, version 2009/02/02 8.3.

- The authors' institutes can also be given using labels, so that there is 
no need to rewrite the full institutes list if the order of the authors 
changes during the evaluation process.

- Notes to tables: This new version includes new commands to format the 
table notes in the proper A\& A layout. 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natbib.sty   This package reimplements the LaTeX \cite command 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!
%
%-----------------------------------------------------------------------
%
% History
%-----------------------------------------------------------------------
This directory contains the LaTeX2e support for the new 2001
Astronomy and Astrophysics journal.

In order to ensure the smoothest transition for both authors and publishers,
Springer-Verlag has kindly granted EDP Sciences the permission to use the
LaTeX macro package that they developed for A&A Main journal.

Only  minor changes have been incorporated between the Springer class (1999)
and the EDP Sciences class for the new journal.
Please, note:
- that the abstract is now a command (\abstract{...}) and not an environment,  
so the \maketitle command has to be placed after the abstract and the keywords
- and that the command \thesaurus does no longer exist.

The journal is now printing using the Postscript TX Times-fonts. 
The TX fonts consist of virtual text roman fonts using Adobe Times with some 
modified and additional text symbols. 
The TX fonts are distributed under the GNU public license and are available 
in the LaTeX distributions since December 2000.
In any case, these fonts and the installation guide are also available in 
every public TeX archive server, i.e.:

http://www.tug.org/tex-archive/fonts/txfonts/
ftp://ftp.dante.de/tex-archive/fonts/txfonts/
ftp://ftp.tex.ac.uk/tex-archive/fonts/txfonts/

Please contact your system administrator to install it. 

Since this change of fonts results in a slightly different page make-up from 
CM fonts, we encourage you to use TX fonts.
To proceed, all you need is: 
\documentclass{aa}
\usepackage{txfonts}

